Multi-fidelity Gaussian Process for Biomanufacturing Process Modeling with Small Data

In biomanufacturing, developing an accurate model to simulate the complex dynamics of bioprocesses is an important yet challenging task. This is partially due to the uncertainty associated with bioprocesses, high data acquisition cost, and lack of data availability to learn complex relations in bioprocesses. To deal with these challenges, we propose to use a statistical machine learning approach, multi-fidelity Gaussian process, for process modelling in biomanufacturing. Gaussian process regression is a well-established technique based on probability theory which can naturally consider uncertainty in a dataset via Gaussian noise, and multi-fidelity techniques can make use of multiple sources of information with different levels of fidelity, thus suitable for bioprocess modeling with small data. We apply the multi-fidelity Gaussian process to solve two significant problems in biomanufacturing, bioreactor scale-up and knowledge transfer across cell lines, and demonstrate its efficacy on real-world datasets.

==> MFGP for Biomanufacturing/plot_data/MFGP_results_cell.csv <==
Category,GP-Low,GP-High,GP-Cat,AR1,NARGP
3,0.73,0.27,0.39,0.33,0.25
5,0.73,0.18,0.21,0.2,0.16
7,0.76,0.08,0.1,0.08,0.08

==> MFGP for Biomanufacturing/plot_data/MFGP_results_scale.csv <==
Category,GP-Low,GP-high,GP-vol,AR1,NARGP
6,0.253875537,0.406994142,0.214299085,0.179418981,0.406994142
10,0.241574106,0.256773228,0.174077262,0.15990041,0.256773228
14,0.251096777,0.140958427,0.142176265,0.143795865,0.140958427

==> MFGP for Biomanufacturing/plot_data/feat_sel.csv <==
1,0.233
2,0.128
3,0.0515
4,0.0517
5,0.0398
6,0.0407
7,0.0644
8,0.0686
9,0.073
10,0.0761
11,0.071
12,0.0725
13,0.0713
14,0.0779
15,0.0784
16,0.0704
17,0.07
18,0.0888
19,0.0804
20,0.0959
21,0.0909
22,0.0852

==> MFGP for Biomanufacturing/plot_data/feat_sel_scale.csv <==
1,8.82E-02
2,9.21E-02
3,0.0914
4,0.0907
5,0.0904
6,0.0944
7,0.0941
8,0.0881
9,0.0926
10,0.103
11,0.103
12,0.103
13,0.103
14,0.103
15,0.103
16,0.103
17,0.103
18,0.103
19,0.103
20,0.103

==> MFGP for Biomanufacturing/plot_data/pca_cell_high.csv <==
1.088529079018096812e+00,4.440000000000000058e-01
1.378413828629010185e+00,5.829999999999999627e-01
7.223773365480565811e-01,8.990000000000000213e-01
8.368699522257782020e-01,8.429999999999999716e-01
7.992309526919995077e-01,8.529999999999999805e-01
7.825710793584716995e-01,8.609999999999999876e-01
8.881931945108505477e-01,8.920000000000000151e-01
8.193347646798522232e-01,7.620000000000000107e-01
1.253233253881803400e+00,8.780000000000000027e-01


==> MFGP for Biomanufacturing/plot_data/pca_cell_low.csv <==
6.490860660816956118e-01,1.250000000000000000e-01
-8.439275605098875976e-01,2.200000000000000011e-01
-8.609806347731430165e-01,1.439999999999999891e-01
-8.730626639319756244e-01,1.419999999999999873e-01
-9.545630579580245412e-01,2.049999999999999878e-01
-9.323615665870971236e-01,2.280000000000000082e-01
-9.339024016064114697e-01,1.930000000000000049e-01
-2.412326912256447520e-02,1.809999999999999942e-01
-1.617835440586859463e-01,2.079999999999999905e-01
1.567573308001616317e+00,0.000000000000000000e+00
1.285365847853094712e+00,6.600000000000000311e-02
3.564434578773093554e-01,1.019999999999999934e-01
1.256737956011605206e+00,2.100000000000000130e-02
9.226256372096909297e-01,1.039999999999999952e-01
3.302157629023529106e-02,2.010000000000000120e-01
8.477743928518520489e-02,1.759999999999999898e-01
-9.655434649078047105e-02,1.910000000000000031e-01
-1.731231671688822082e-01,2.310000000000000109e-01
-2.632171851272337437e-01,2.069999999999999896e-01
-7.687897670276476469e-02,2.179999999999999993e-01
3.935476330856348820e-02,1.900000000000000022e-01
7.492566688069315917e-02,1.179999999999999938e-01
2.745882886995500843e-02,1.429999999999999882e-01
2.963320506573174362e-01,1.000000000000000056e-01
-1.706096680263645415e-01,1.489999999999999936e-01
2.058384085783751538e-01,1.340000000000000080e-01
-1.026842985696213850e-01,1.239999999999999991e-01
-1.266018941029981859e-01,1.580000000000000016e-01
-9.448086136629592346e-02,1.499999999999999944e-01
-1.106859108026048699e-01,1.189999999999999947e-01


==> MFGP for Biomanufacturing/plot_data/pca_scale_high.csv <==
-1.637558413524109824e+01,7.694212318167750198e-01
-1.637558413524109824e+01,8.966264314453729067e-01
9.962535163340839883e-01,9.591457753017641474e-01
9.962535163340839883e-01,9.913339523367378225e-01
9.962535163340839883e-01,1.000000000000000000e+00
9.962535163340839883e-01,8.517486846177654281e-01
9.962535163340839883e-01,8.368926029093159968e-01
8.913710282652662631e-01,9.762921696069328803e-01
8.913710282652662631e-01,9.663881151346332965e-01
-6.804595907216886008e-01,9.582791705354378742e-01
-6.804595907216886008e-01,9.581553698545343112e-01
-6.804595907216886008e-01,7.486227174249459049e-01
-6.804595907216886008e-01,7.829155060352831486e-01
-3.374749390908644386e+01,5.735809037449706160e-01
-5.100816915365501103e+01,8.986246363354998268e-01
-5.100816915365501103e+01,7.079534818941504160e-01


==> MFGP for Biomanufacturing/plot_data/pca_scale_low.csv <==
-1.637558413524109824e+01,6.412731306097183559e-01
-1.637558413524109824e+01,6.395542924791086659e-01
-1.637558413524109824e+01,6.491627022593624563e-01
9.962535163340839883e-01,7.067854781801300446e-01
9.962535163340839883e-01,7.210558570102135745e-01
9.962535163340839883e-01,7.105941674404209207e-01
8.913710282652662631e-01,7.383983627359950175e-01
8.913710282652662631e-01,7.339015815536985565e-01
8.913710282652662631e-01,7.374894685855771792e-01
8.913710282652662631e-01,7.796595428659858218e-01
8.913710282652662631e-01,7.249981197771587782e-01
8.913710282652662631e-01,7.326167415660785887e-01
-6.804595907216886008e-01,7.672351293717114551e-01
-6.804595907216886008e-01,7.903864326833798248e-01
-6.804595907216886008e-01,7.933805032497678322e-01
-5.100816915365501103e+01,4.984159003404518562e-01
-5.100816915365501103e+01,5.232885954812751539e-01
-5.100816915365501103e+01,4.697259467657072252e-01
9.962535163340839883e-01,7.519890253791394752e-01
9.962535163340839883e-01,6.658377270194986153e-01
6.428896379041911757e+01,1.741731225007737416e-01
6.428896379041911757e+01,2.203979066852367608e-01
6.428896379041911757e+01,2.970181939956669792e-01
9.962535163340839883e-01,7.420443221912720322e-01


==> plot_data/MFGP_results_cell.csv <==
Category,GP-Low,GP-High,GP-Cat,AR1,NARGP
3,0.73,0.27,0.39,0.33,0.25
5,0.73,0.18,0.21,0.2,0.16
7,0.76,0.08,0.1,0.08,0.08

==> plot_data/MFGP_results_scale.csv <==
Category,GP-Low,GP-high,GP-vol,AR1,NARGP
6,0.253875537,0.406994142,0.214299085,0.179418981,0.406994142
10,0.241574106,0.256773228,0.174077262,0.15990041,0.256773228
14,0.251096777,0.140958427,0.142176265,0.143795865,0.140958427

==> plot_data/feat_sel.csv <==
1,0.233
2,0.128
3,0.0515
4,0.0517
5,0.0398
6,0.0407
7,0.0644
8,0.0686
9,0.073
10,0.0761
11,0.071
12,0.0725
13,0.0713
14,0.0779
15,0.0784
16,0.0704
17,0.07
18,0.0888
19,0.0804
20,0.0959
21,0.0909
22,0.0852

==> plot_data/feat_sel_scale.csv <==
1,8.82E-02
2,9.21E-02
3,0.0914
4,0.0907
5,0.0904
6,0.0944
7,0.0941
8,0.0881
9,0.0926
10,0.103
11,0.103
12,0.103
13,0.103
14,0.103
15,0.103
16,0.103
17,0.103
18,0.103
19,0.103
20,0.103

==> plot_data/pca_cell_high.csv <==
1.088529079018096812e+00,4.440000000000000058e-01
1.378413828629010185e+00,5.829999999999999627e-01
7.223773365480565811e-01,8.990000000000000213e-01
8.368699522257782020e-01,8.429999999999999716e-01
7.992309526919995077e-01,8.529999999999999805e-01
7.825710793584716995e-01,8.609999999999999876e-01
8.881931945108505477e-01,8.920000000000000151e-01
8.193347646798522232e-01,7.620000000000000107e-01
1.253233253881803400e+00,8.780000000000000027e-01


==> plot_data/pca_cell_low.csv <==
6.490860660816956118e-01,1.250000000000000000e-01
-8.439275605098875976e-01,2.200000000000000011e-01
-8.609806347731430165e-01,1.439999999999999891e-01
-8.730626639319756244e-01,1.419999999999999873e-01
-9.545630579580245412e-01,2.049999999999999878e-01
-9.323615665870971236e-01,2.280000000000000082e-01
-9.339024016064114697e-01,1.930000000000000049e-01
-2.412326912256447520e-02,1.809999999999999942e-01
-1.617835440586859463e-01,2.079999999999999905e-01
1.567573308001616317e+00,0.000000000000000000e+00
1.285365847853094712e+00,6.600000000000000311e-02
3.564434578773093554e-01,1.019999999999999934e-01
1.256737956011605206e+00,2.100000000000000130e-02
9.226256372096909297e-01,1.039999999999999952e-01
3.302157629023529106e-02,2.010000000000000120e-01
8.477743928518520489e-02,1.759999999999999898e-01
-9.655434649078047105e-02,1.910000000000000031e-01
-1.731231671688822082e-01,2.310000000000000109e-01
-2.632171851272337437e-01,2.069999999999999896e-01
-7.687897670276476469e-02,2.179999999999999993e-01
3.935476330856348820e-02,1.900000000000000022e-01
7.492566688069315917e-02,1.179999999999999938e-01
2.745882886995500843e-02,1.429999999999999882e-01
2.963320506573174362e-01,1.000000000000000056e-01
-1.706096680263645415e-01,1.489999999999999936e-01
2.058384085783751538e-01,1.340000000000000080e-01
-1.026842985696213850e-01,1.239999999999999991e-01
-1.266018941029981859e-01,1.580000000000000016e-01
-9.448086136629592346e-02,1.499999999999999944e-01
-1.106859108026048699e-01,1.189999999999999947e-01


==> plot_data/pca_scale_high.csv <==
-1.637558413524109824e+01,7.694212318167750198e-01
-1.637558413524109824e+01,8.966264314453729067e-01
9.962535163340839883e-01,9.591457753017641474e-01
9.962535163340839883e-01,9.913339523367378225e-01
9.962535163340839883e-01,1.000000000000000000e+00
9.962535163340839883e-01,8.517486846177654281e-01
9.962535163340839883e-01,8.368926029093159968e-01
8.913710282652662631e-01,9.762921696069328803e-01
8.913710282652662631e-01,9.663881151346332965e-01
-6.804595907216886008e-01,9.582791705354378742e-01
-6.804595907216886008e-01,9.581553698545343112e-01
-6.804595907216886008e-01,7.486227174249459049e-01
-6.804595907216886008e-01,7.829155060352831486e-01
-3.374749390908644386e+01,5.735809037449706160e-01
-5.100816915365501103e+01,8.986246363354998268e-01
-5.100816915365501103e+01,7.079534818941504160e-01


==> plot_data/pca_scale_low.csv <==
-1.637558413524109824e+01,6.412731306097183559e-01
-1.637558413524109824e+01,6.395542924791086659e-01
-1.637558413524109824e+01,6.491627022593624563e-01
9.962535163340839883e-01,7.067854781801300446e-01
9.962535163340839883e-01,7.210558570102135745e-01
9.962535163340839883e-01,7.105941674404209207e-01
8.913710282652662631e-01,7.383983627359950175e-01
8.913710282652662631e-01,7.339015815536985565e-01
8.913710282652662631e-01,7.374894685855771792e-01
8.913710282652662631e-01,7.796595428659858218e-01
8.913710282652662631e-01,7.249981197771587782e-01
8.913710282652662631e-01,7.326167415660785887e-01
-6.804595907216886008e-01,7.672351293717114551e-01
-6.804595907216886008e-01,7.903864326833798248e-01
-6.804595907216886008e-01,7.933805032497678322e-01
-5.100816915365501103e+01,4.984159003404518562e-01
-5.100816915365501103e+01,5.232885954812751539e-01
-5.100816915365501103e+01,4.697259467657072252e-01
9.962535163340839883e-01,7.519890253791394752e-01
9.962535163340839883e-01,6.658377270194986153e-01
6.428896379041911757e+01,1.741731225007737416e-01
6.428896379041911757e+01,2.203979066852367608e-01
6.428896379041911757e+01,2.970181939956669792e-01
9.962535163340839883e-01,7.420443221912720322e-01

